Searches for Shapiro delay in seven binary pulsars using the MeerKAT telescope

Precision timing of millisecond pulsars in binary systems enables observers to detect the relativistic Shapiro delay induced by space time curvature. When favourably aligned, this enables constraints to be placed on the component masses and system orientation. Here we present the results of timing campaigns on seven binary millisecond pulsars observed with the 64-antenna MeerKAT radio telescope that show evidence of Shapiro delay: PSRs~J0101$-$6422, J1101$-$6424, J1125$-$6014, J1514$-$4946, J1614$-$2230, J1732$-$5049, and J1909$-$3744. Evidence for Shapiro delay was found in all of the systems, and for three the orientations and data quality enabled strong constraints on their orbital inclinations and component masses. For PSRs~J1125$-$6014, J1614$-$2230 and J1909$-$3744, we determined pulsar masses to be $M_{\rm p} = 1.68\pm 0.17 \, {\rm M_{\odot}} $, $1.94\pm 0.03 \, {\rm M_{\odot}} $ and $1.45 \pm 0.03 \, {\rm M_{\odot}}$, and companion masses to be $M_{\rm c} = 0.33\pm 0.02 \, {\rm M_{\odot}} $, $0.495\pm 0.005 \, {\rm M_{\odot}} $ and $0.205 \pm 0.003 \, {\rm M_{\odot}}$, respectively. This provides the first independent confirmation of PSR~J1614$-$2230's mass, one of the highest known. The Shapiro delays measured for PSRs~J0101$-$6422, J1101$-$6424, J1514$-$4946, and J1732$-$5049 were only weak, and could not provide interesting component mass limits. Despite a large number of millisecond pulsars being routinely timed, relatively few have accurate masses via Shapiro delays. We use simulations to show that this is expected, and provide a formula for observers to assess how accurately a pulsar mass can be determined. We also discuss the observed correlation between pulsar companion masses and spin period, and the anti-correlation between recycled pulsar mass and their companion masses.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
